Multi-Asset Spot and Option Market Simulation

We construct realistic spot and equity option market simulators for a single underlying on the basis of normalizing flows. We address the high-dimensionality of market observed call prices through an arbitrage-free autoencoder that approximates efficient low-dimensional representations of the prices while maintaining no static arbitrage in the reconstructed surface. Given a multi-asset universe, we leverage the conditional invertibility property of normalizing flows and introduce a scalable method to calibrate the joint distribution of a set of independent simulators while preserving the dynamics of each simulator. Empirical results highlight the goodness of the calibrated simulators and their fidelity.

==> simulator.tikz <==
\resizebox{\textwidth}{!}{
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 0) {};
		\node [style=none] (1) at (8, 0) {};
		\node [style=none] (2) at (1, 1) {};
		\node [style=none] (3) at (8, 1) {};
		\node [style=none] (8) at (1, 1) {};
		\node [style=none] (9) at (8, 1) {};
		\node [style=none] (10) at (1, 2) {};
		\node [style=none] (11) at (8, 2) {};
		\node [style=none] (12) at (4.5, 0.5) {Calls $\mathbb{C}_{t-p+1}$};
		\node [style=none] (13) at (1, 2) {};
		\node [style=none] (14) at (8, 2) {};
		\node [style=none] (15) at (1, 3) {};
		\node [style=none] (16) at (8, 3) {};
		\node [style=none] (17) at (4.5, 1.5) {DLVs $\boldsymbol{\Sigma}_{t-p+1}$};
		\node [style=none] (18) at (4.5, 2.5) {Pre-DLVs $\boldsymbol{\alpha}_{t-p+1}$};
		\node [style=none] (19) at (1, 3) {};
		\node [style=none] (20) at (8, 3) {};
		\node [style=none] (21) at (4.5, 8) {};
		\node [style=none] (25) at (16, 0) {};
		\node [style=none] (26) at (23, 0) {};
		\node [style=none] (27) at (16, 1) {};
		\node [style=none] (28) at (23, 1) {};
		\node [style=none] (29) at (16, 1) {};
		\node [style=none] (30) at (23, 1) {};
		\node [style=none] (31) at (16, 2) {};
		\node [style=none] (32) at (23, 2) {};
		\node [style=none] (33) at (19.5, 0.5) {Calls $\mathbb{C}_{t}$};
		\node [style=none] (34) at (16, 2) {};
		\node [style=none] (35) at (23, 2) {};
		\node [style=none] (36) at (16, 3) {};
		\node [style=none] (37) at (23, 3) {};
		\node [style=none] (38) at (19.5, 1.5) {DLVs $\boldsymbol{\Sigma}_{t}$};
		\node [style=none] (39) at (19.5, 2.5) {Pre-DLVs $\boldsymbol{\alpha}_{t}$};
		\node [style=none] (40) at (16, 3) {};
		\node [style=none] (41) at (23, 3) {};
		\node [style=none] (42) at (19.5, 8) {};
		\node [style=none] (43) at (24.5, 19) {};
		\node [style=none] (44) at (31.5, 19) {};
		\node [style=none] (45) at (28, 14) {};
		\node [style=none] (46) at (28, 21.5) {Calls $\hat{C}_{t+1}$};
		\node [style=none] (47) at (24.5, 21) {};
		\node [style=none] (48) at (31.5, 21) {};
		\node [style=none] (49) at (24.5, 22) {};
		\node [style=none] (50) at (31.5, 22) {};
		\node [style=none] (51) at (28, 20.5) {DLVs $\hat{\boldsymbol{\Sigma}}_{t+1}$};
		\node [style=none] (52) at (28, 19.5) {Pre-DLVs $\hat{\boldsymbol{\alpha}}_{t+1}$};
		\node [style=none] (57) at (24.5, 19) {};
		\node [style=none] (58) at (31.5, 19) {};
		\node [style=none] (59) at (24.5, 20) {};
		\node [style=none] (60) at (31.5, 20) {};
		\node [style=none] (61) at (24.5, 20) {};
		\node [style=none] (62) at (31.5, 20) {};
		\node [style=none] (63) at (24.5, 21) {};
		\node [style=none] (64) at (31.5, 21) {};
		\node [style=none] (65) at (3, 9) {};
		\node [style=none] (66) at (6, 9) {};
		\node [style=none] (67) at (6, 8) {};
		\node [style=none] (68) at (3, 8) {};
		\node [style=none] (77) at (4.5, 8.5) {};
		\node [style=none] (78) at (4.5, 8.5) {$\boldsymbol{\sigma}_{t-p+1}$};
		\node [style=none] (79) at (3, 10) {};
		\node [style=none] (80) at (6, 10) {};
		\node [style=none] (81) at (6, 9) {};
		\node [style=none] (82) at (3, 9) {};
		\node [style=none] (83) at (4.5, 9.5) {$r_{t-p+1}$};
		\node [style=none] (84) at (18, 10) {};
		\node [style=none] (85) at (21, 10) {};
		\node [style=none] (86) at (21, 9) {};
		\node [style=none] (87) at (18, 9) {};
		\node [style=none] (88) at (18, 9) {};
		\node [style=none] (89) at (21, 9) {};
		\node [style=none] (90) at (21, 8) {};
		\node [style=none] (91) at (18, 8) {};
		\node [style=none] (92) at (19.5, 8.5) {$\boldsymbol{\sigma}_{t}$};
		\node [style=none] (93) at (19.5, 9.5) {$r_{t}$};
		\node [style=none] (94) at (4.5, 4.75) {Encoder};
		\node [style=none] (95) at (19.5, 4.75) {Encoder};
		\node [style=none] (96) at (4.5, 10) {};
		\node [style=none] (97) at (19.5, 10) {};
		\node [style=none] (98) at (12, 11) {};
		\node [style=none] (99) at (9.5, 12) {};
		\node [style=none] (100) at (14.5, 12) {};
		\node [style=none] (101) at (14.5, 11) {};
		\node [style=none] (102) at (9.5, 11) {};
		\node [style=none] (103) at (12, 11.5) {$\boldsymbol{y}_t$};
		\node [style=none] (104) at (28, 17.25) {Decoder};
		\node [style=none] (105) at (9.5, 13) {};
		\node [style=none] (106) at (14.5, 13) {};
		\node [style=none] (107) at (14.5, 12) {};
		\node [style=none] (108) at (9.5, 12) {};
		\node [style=none] (109) at (12, 12.5) {$\boldsymbol{z}_{t+1} \sim \mathcal{N}(0, I)$};
		\node [style=none] (110) at (14.5, 12) {};
		\node [style=none] (111) at (26.5, 14) {};
		\node [style=none] (112) at (29.5, 14) {};
		\node [style=none] (113) at (29.5, 13) {};
		\node [style=none] (114) at (26.5, 13) {};
		\node [style=none] (115) at (26.5, 13.5) {};
		\node [style=none] (116) at (28, 13.5) {$\boldsymbol{\sigma}_{t+1}$};
		\node [style=none] (117) at (12, 9) {...};
		\node [style=none] (118) at (26.5, 12) {};
		\node [style=none] (119) at (29.5, 12) {};
		\node [style=none] (120) at (29.5, 11) {};
		\node [style=none] (121) at (26.5, 11) {};
		\node [style=none] (122) at (28, 11.5) {$r_{t+1}$};
		\node [style=none] (123) at (26.5, 11.5) {};
		\node [style=none] (124) at (14.5, 12) {};
		\node [style=none] (126) at (20, 13.5) {$T_{\boldsymbol{\sigma}}: (\mathbf{z}_{t+1, 1:}; \mathbf{y}_t, \mathbf{z}_{t+1, 1}) \mapsto \boldsymbol{\sigma}_{t+1}$};
		\node [style=none] (128) at (20, 11.25) {$T_{r}: (\mathbf{z}_{t+1,  1}; \mathbf{y}_t) \mapsto r_{t+1}$};
		\node [style=none] (129) at (9, 10) {};
		\node [style=none] (131) at (15, 10) {};
		\node [style=none] (132) at (7.5, 10) {};
		\node [style=none] (133) at (10.5, 10) {};
		\node [style=none] (134) at (10.5, 9) {};
		\node [style=none] (135) at (7.5, 9) {};
		\node [style=none] (136) at (9, 9.5) {$r_{t-p+2}$};
		\node [style=none] (137) at (13.5, 10) {};
		\node [style=none] (138) at (16.5, 10) {};
		\node [style=none] (139) at (16.5, 9) {};
		\node [style=none] (140) at (13.5, 9) {};
		\node [style=none] (141) at (7.5, 9) {};
		\node [style=none] (142) at (10.5, 9) {};
		\node [style=none] (143) at (10.5, 8) {};
		\node [style=none] (144) at (7.5, 8) {};
		\node [style=none] (145) at (13.5, 9) {};
		\node [style=none] (146) at (16.5, 9) {};
		\node [style=none] (147) at (16.5, 8) {};
		\node [style=none] (148) at (13.5, 8) {};
		\node [style=none] (149) at (9, 8.5) {$\boldsymbol{\sigma}_{t-p+2}$};
		\node [style=none] (150) at (15, 8.5) {$\boldsymbol{\sigma}_{t-1}$};
		\node [style=none] (151) at (15, 9.5) {$r_{t-1}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=calls] (0.center)
			 to (1.center)
			 to (3.center)
			 to (2.center)
			 to cycle;
		\draw [style=dlvs] (9.center)
			 to (11.center)
			 to (10.center)
			 to (8.center)
			 to cycle;
		\draw [style=predlvs] (13.center)
			 to (15.center)
			 to [in=180, out=0] (16.center)
			 to (14.center)
			 to cycle;
		\draw [style=encoder] (20.center)
			 to (21.center)
			 to (19.center)
			 to cycle;
		\draw [style=calls] (25.center)
			 to (26.center)
			 to (28.center)
			 to (27.center)
			 to cycle;
		\draw [style=dlvs] (30.center)
			 to (32.center)
			 to (31.center)
			 to (29.center)
			 to cycle;
		\draw [style=predlvs] (34.center)
			 to (36.center)
			 to [in=180, out=0] (37.center)
			 to (35.center)
			 to cycle;
		\draw [style=encoder] (41.center)
			 to (42.center)
			 to (40.center)
			 to cycle;
		\draw [style=encoder] (45.center)
			 to (43.center)
			 to (44.center)
			 to cycle;
		\draw [style=calls] (48.center)
			 to (47.center)
			 to (49.center)
			 to [in=180, out=0] (50.center);
		\draw [style=calls] (50.center) to (48.center);
		\draw [style=predlvs] (59.center)
			 to (57.center)
			 to (58.center)
			 to (60.center)
			 to cycle;
		\draw [style=dlvs] (64.center)
			 to (63.center)
			 to (61.center)
			 to (62.center);
		\draw [style=dlvs] (62.center) to (64.center);
		\draw [style=compression] (68.center)
			 to (65.center)
			 to (66.center)
			 to (67.center)
			 to cycle;
		\draw [style=return] (82.center)
			 to (79.center)
			 to (80.center)
			 to (81.center)
			 to cycle;
		\draw [style=return] (84.center)
			 to (85.center)
			 to (86.center)
			 to (87.center)
			 to cycle;
		\draw [style=compression] (88.center)
			 to (89.center)
			 to (90.center)
			 to (91.center)
			 to cycle;
		\draw (96.center) to (98.center);
		\draw (98.center) to (97.center);
		\draw [style=yt] (101.center)
			 to (102.center)
			 to (99.center)
			 to (100.center)
			 to cycle;
		\draw [style=noise] (107.center)
			 to (108.center)
			 to (105.center)
			 to (106.center)
			 to cycle;
		\draw [style=compression] (112.center)
			 to (113.center)
			 to (114.center)
			 to (111.center)
			 to cycle;
		\draw [style=arrow, in=180, out=0] (110.center) to (115.center);
		\draw [style=return] (119.center)
			 to (120.center)
			 to (121.center)
			 to (118.center)
			 to cycle;
		\draw [style=arrow, in=180, out=0] (124.center) to (123.center);
		\draw [style=dashezz] (98.center) to (129.center);
		\draw [style=dashezz] (98.center) to (131.center);
		\draw [style=dashezz] (135.center)
			 to (132.center)
			 to (133.center)
			 to (134.center)
			 to cycle;
		\draw [style=dashezz] (140.center) to (137.center);
		\draw [style=dashezz] (137.center) to (138.center);
		\draw [style=dashezz] (138.center) to (139.center);
		\draw [style=dashezz] (139.center) to (140.center);
		\draw [style=dashezz] (144.center) to (141.center);
		\draw [style=dashezz] (141.center) to (142.center);
		\draw [style=dashezz] (142.center) to (143.center);
		\draw [style=dashezz] (143.center) to (144.center);
		\draw [style=dashezz] (148.center) to (145.center);
		\draw [style=dashezz] (145.center) to (146.center);
		\draw [style=dashezz] (146.center) to (147.center);
		\draw [style=dashezz] (147.center) to (148.center);
	\end{pgfonlayer}
\end{tikzpicture}
}

